Utopia: Fast and Efficient Address Translation via Hybrid Restrictive & Flexible Virtual-to-Physical Address Mappings

Conventional virtual memory (VM) frameworks enable a virtual address to flexibly map to any physical address. This flexibility necessitates large data structures to store virtual-to-physical mappings, which leads to high address translation latency and large translation-induced interference in the memory hierarchy. On the other hand, restricting the address mapping so that a virtual address can only map to a specific set of physical addresses can significantly reduce address translation overheads by using compact and efficient translation structures. However, restricting the address mapping flexibility across the entire main memory severely limits data sharing across different processes and increases data accesses to the swap space of the storage device, even in the presence of free memory. We propose Utopia, a new hybrid virtual-to-physical address mapping scheme that allows both flexible and restrictive hash-based address mapping schemes to harmoniously co-exist in the system. The key idea of Utopia is to manage physical memory using two types of physical memory segments: restrictive and flexible segments. A restrictive segment uses a restrictive, hash-based address mapping scheme that maps virtual addresses to only a specific set of physical addresses and enables faster address translation using compact translation structures. A flexible segment employs the conventional fully-flexible address mapping scheme. By mapping data to a restrictive segment, Utopia enables faster address translation with lower translation-induced interference. Utopia improves performance by 24% in a single-core system over the baseline system, whereas the best prior state-of-the-art contiguity-aware translation scheme improves performance by 13%.

==> titling.txt <==
%%
%% This is file `titling.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% titling.dtx  (with options: `usc')
%% 
%% -----------------------------------------------------------------
%%   Author: Peter Wilson (Herries Press)
%%   Maintainer: Will Robertson (will dot robertson at latex-project dot org)
%%   Copyright 2000--2004 Peter R. Wilson
%% 
%%   This work may be distributed and/or modified under the
%%   conditions of the LaTeX Project Public License, either
%%   version 1.3c of this license or (at your option) any
%%   later version: <http://www.latex-project.org/lppl.txt>
%% 
%%   This work has the LPPL maintenance status "maintained".
%%   The Current Maintainer of this work is Will Robertson.
%% 
%%   This work consists of the files listed in the README file.
%% -----------------------------------------------------------------
%% 
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{titling}[2009/09/04 v2.1d maketitle typesetting]

\newcommand{\pretitle}[1]{\def\@bspretitle{#1}}
\newcommand{\posttitle}[1]{\def\@bsposttitle{#1}}
\newcommand{\preauthor}[1]{\def\@bspreauthor{#1}}
\newcommand{\postauthor}[1]{\def\@bspostauthor{#1}}
\newcommand{\predate}[1]{\def\@bspredate{#1}}
\newcommand{\postdate}[1]{\def\@bspostdate{#1}}

\if@titlepage
  \pretitle{\begin{center}\LARGE}
  \posttitle{\par\end{center}\vskip 2em}
  \preauthor{\begin{center}
    \large \lineskip .75em%
    \begin{tabular}[t]{c}}
  \postauthor{\end{tabular}\par\end{center}}
  \predate{\begin{center}\large}
  \postdate{\par\end{center}}
\else
  \pretitle{\begin{center}\LARGE}
  \posttitle{\par\end{center}\vskip 0.5em}
  \preauthor{\begin{center}
    \large \lineskip .5em%
    \begin{tabular}[t]{c}}
  \postauthor{\end{tabular}\par\end{center}}
  \predate{\begin{center}\large}
  \postdate{\par\end{center}}
\fi

\newcommand{\maketitlehooka}{}
\newcommand{\maketitlehookb}{}
\newcommand{\maketitlehookc}{}
\newcommand{\maketitlehookd}{}

\newcommand{\thanksmarkseries}[1]{%
  \def\@bsmarkseries{\renewcommand{\thefootnote}{\@nameuse{#1}{footnote}}}}
\newcommand{\symbolthanksmark}{\thanksmarkseries{\fnsymbol}}
\newcommand{\@bscontmark}{\setcounter{footnote}{0}}
\newcommand{\continuousmarks}{\def\@bscontmark{}}
\newcommand{\thanksheadextra}[2]{%
  \def\@bsthanksheadpre{#1}%
  \def\@bsthanksheadpost{#2}}
\newcommand{\thanksfootextra}[2]{%
  \def\thanksfootpre{#1}%
  \def\thanksfootpost{#2}}

\DeclareRobustCommand{\thanksmark}[1]{\footnotemark[#1]}
\newcommand{\thanksgap}[1]{\hspace{#1}}
\newcommand{\tamark}{\@thefnmark}

\newlength{\thanksmarkwidth}
\newlength{\thanksmargin}
\newcommand{\thanksscript}[1]{\textsuperscript{#1}}
\newcommand{\makethanksmarkhook}{}

\newcommand{\thanksfootmark}{%
  \hb@xt@\thanksmarkwidth{\hfil\normalfont\thanksscript{%
    \thanksfootpre \tamark \thanksfootpost}}}

\newcommand{\makethanksmark}{%
  \leavevmode%
  \makethanksmarkhook\relax
  \parindent 1em\noindent
  \leftskip\thanksmargin\relax
  \advance\leftskip \thanksmarkwidth \null\nobreak\hskip -\leftskip
  \thanksfootmark
}

\newcommand{\usethanksrule}{\let\footnoterule\thanksrule}
\newcommand{\cancelthanksrule}{\let\footnoterule\@bsfootnoterule}

\if@titlepage
  \thanksmarkseries{arabic}    % normal footnote numbers
\else
  \thanksmarkseries{fnsymbol}
\fi
\thanksheadextra{}{}
\thanksfootextra{}{}
\setlength{\thanksmarkwidth}{1.8em}
\setlength{\thanksmargin}{-\thanksmarkwidth}

\AtBeginDocument{%
  \let\thanksrule\footnoterule
  \let\@bsfootnoterule\footnoterule
}

\newlength{\droptitle}
\setlength{\droptitle}{0pt}

\providecommand{\maketitle}{}
\if@titlepage
  \renewcommand{\maketitle}{\begin{titlepage}%
    \let\footnotesize\small
    \let\footnoterule\relax
    \let \footnote \thanks
    \@bsmarkseries
      \def\@makefnmark{\rlap{\@textsuperscript{%
         \normalfont\@bsthanksheadpre \tamark \@bsthanksheadpost}}}%
      \long\def\@makefntext##1{\makethanksmark ##1}
    \null\vfil
    \vskip 60\p@
    \vspace*{\droptitle}
    \maketitlehooka
    {\@bspretitle \@title \@bsposttitle}
    \maketitlehookb
    {\@bspreauthor \@author \@bspostauthor}
    \maketitlehookc
    {\@bspredate \@date \@bspostdate}
    \maketitlehookd
    \par
    \@thanks
    \vfil\null
    \end{titlepage}%
    \@bscontmark  %  \setcounter{footnote}{0}%
%%%    \@bsmtitlempty
  } % end titlepage defs
\else
  \renewcommand{\maketitle}{\par
    \begingroup
      \@bsmarkseries
      \def\@makefnmark{\rlap{\@textsuperscript{%
         \normalfont\@bsthanksheadpre \tamark \@bsthanksheadpost}}}%
      \long\def\@makefntext##1{\makethanksmark ##1}
      \if@twocolumn
        \ifnum \col@number=\@ne
          \@maketitle
        \else
          \twocolumn[\@maketitle]%
        \fi
      \else
        \newpage
        \global\@topnum\z@
        \@maketitle
      \fi
      \thispagestyle{plain}\@thanks
    \endgroup
    \@bscontmark  %  \setcounter{footnote}{0}%
%%%    \@bsmtitlempty
  } % end non-titlepage

  \def\@maketitle{%
    \newpage
    \null
    \vskip 2em%
          \vspace*{\droptitle}
    \maketitlehooka
    {\@bspretitle \@title \@bsposttitle}
    \maketitlehookb
    {\@bspreauthor \@author \@bspostauthor}
    \maketitlehookc
    {\@bspredate \@date \@bspostdate}
    \maketitlehookd
    \par
    \vskip 1.5em}
\fi

\newenvironment{titlingpage}%
  {%
   \let\footnoterule\relax
   \let\footnotesize\small
   \if@twocolumn
     \@restonecoltrue\onecolumn
   \else
     \@restonecolfalse
   \fi
   \thispagestyle{empty}
   \setcounter{page}\@ne
  }{%
   \thispagestyle{empty}
   \if@restonecol\twocolumn \else \newpage \fi
   \if@twoside\else \setcounter{page}\@ne\fi}

\newcommand{\calccentering}[2]{
  #1 = \paperwidth
  \advance #1 by -\textwidth
  \divide #1 by \tw@
  \advance #1 by -#2
  \advance #1 by -\hoffset
  \advance #1 by -1in
}

\newcommand{\emptythanks}{\global\let\@thanks\@empty}

\newcommand{\@bsmtitlempty}{%
  \global\let\maketitle\relax
  \global\let\@maketitle\relax
  \global\let\title\relax
  \global\let\author\relax
  \global\let\date\relax
  \global\let\thanksmarkseries\relax
  \global\let\thanksheadextra\relax
  \global\let\thanksfootextra\relax
  \global\let\thanksmark\relax
  \global\let\thanksgap\relax
}

\newcommand{\keepthetitle}{%
  \@bsmtitlempty
  \global\let\thanks\relax
  \global\let\and\relax
  \global\let\@thanks\@empty
  \global\let\@title\@empty
  \global\let\@author\@empty
  \global\let\@date\@empty
}

\providecommand{\killtitle}{}
\renewcommand{\killtitle}{%
  \keepthetitle
  \global\let\thetitle\relax
  \global\let\theauthor\relax
  \global\let\thedate\relax
}

\providecommand{\appendiargdef}[2]{\begingroup
  \toks@\expandafter{#1{##1}#2}%
  \edef\@bsx{\endgroup \def\noexpand#1####1{\the\toks@}}%
  \@bsx}

\appendiargdef{\title}{%
  \begingroup
    \renewcommand{\thanks}[1]{}
    \renewcommand{\thanksmark}[1]{}
    \renewcommand{\thanksgap}[1]{}
    \protected@xdef\thetitle{#1}
  \endgroup}
\appendiargdef{\author}{%
  \begingroup
    \renewcommand{\thanks}[1]{}
    \renewcommand{\and}{\unskip, }
    \renewcommand{\thanksmark}[1]{}
    \renewcommand{\thanksgap}[1]{}
    \protected@xdef\theauthor{#1}
  \endgroup}
\appendiargdef{\date}{%
  \begingroup
    \renewcommand{\thanks}[1]{}
    \renewcommand{\thanksmark}[1]{}
    \renewcommand{\thanksgap}[1]{}
    \protected@xdef\thedate{#1}
  \endgroup}

\endinput
%%
%% End of file `titling.sty'.

